External memory bisimulation reduction of big graphs

In this paper, we present, to our knowledge, the first known I/O efficient solutions for computing the k-bisimulation partition of a massive directed graph, and performing maintenance of such a partition upon updates to the underlying graph. Ubiquitous in the theory and application of graph data, bisimulation is a robust notion of node equivalence which intuitively groups together nodes in a graph which share fundamental structural features. k-bisimulation is the standard variant of bisimulation where the topological features of nodes are only considered within a local neighborhood of radius $k\geqslant 0$. The I/O cost of our partition construction algorithm is bounded by $O(k\cdot \mathit{sort}(|\et|) + k\cdot scan(|\nt|) + \mathit{sort}(|\nt|))$, while our maintenance algorithms are bounded by $O(k\cdot \mathit{sort}(|\et|) + k\cdot \mathit{sort}(|\nt|))$. The space complexity bounds are $O(|\nt|+|\et|)$ and $O(k\cdot|\nt|+k\cdot|\et|)$, resp. Here, $|\et|$ and $|\nt|$ are the number of disk pages occupied by the input graph's edge set and node set, resp., and $\mathit{sort}(n)$ and $\mathit{scan}(n)$ are the cost of sorting and scanning, resp., a file occupying $n$ pages in external memory. Empirical analysis on a variety of massive real-world and synthetic graph datasets shows that our algorithms perform efficiently in practice, scaling gracefully as graphs grow in size.

==> figures/batch_io.dat <==
size	jamendo	linkedmdb	dblp	wikilinks	dbpedia
1	365418496	5806645248	65265931469	1.22372E+11	2.44893E+11
10	396670156.8	8651954176	80716029952	2.05519E+11	4.85047E+11
100	436085964.8	11250541363	87069102080	3.15218E+11	5.36768E+11
1000	609719910.4	12250458931	87622357811	4.07066E+11	5.73837E+11
10000	901175296	13752472781	88214992896	4.68228E+11	6.01066E+11
100000	1403326464	15920048128	94216527053	5.33415E+11	6.23561E+11
1000000	2249702605	21547119002	1.50302E+11	5.87451E+11	6.49345E+11


==> figures/batch_io_peredge.dat <==
size	jamendo	jamendo_construct	linkedmdb	linkedmdb_construct	dblp	dblp_construct	wikilinks	wikilinks_construct	dbpedia	dbpedia_construct
1	365418496	1603665920	5806645248	14185291776	65265931469	1.33E+11	1.22372E+11	4.16375E+11	2.44893E+11	4.34277E+11
10	39667015.68	160366592	865195417.6	1418529178	8071602995	1.33E+10	20551900000	41637500000	NaN	43427700000
100	4360859.648	16036659.2	112505413.6	141852917.8	870691020.8	1.33E+09	3152180000	4163750000	5367680000	4342770000
1000	609719.9104	1603665.92	12250458.93	14185291.78	87622357.81	1.33E+08	407066000	416375000	573837000	434277000
10000	90117.5296	160366.592	1375247.278	1418529.178	8821499.29	1.33E+07	46822800	41637500	60106600	43427700
100000	14033.26464	16036.6592	159200.4813	141852.9178	942165.2705	1.33E+06	5334150	4163750	6235610	4342770
1000000	2249.702605	1603.66592	21547.119	14185.29178	150302	1.33E+05	587451	416375	649345	434277


==> figures/batch_io_ratio.dat <==
size	jamendo	linkedmdb	dblp	wikilinks	dbpedia
1	4.388573478	2.442941005	2.037019882	3.402534894	1.77333366
10	4.042819689	1.639547724	1.647107769	2.025968402	0.895329731
100	3.677407781	1.260854151	1.52692513	1.320911242	0.809059035
1000	2.630168201	1.157939621	1.517283982	1.022868527	0.756795048
10000	1.779527165	1.031472085	1.507090752	0.889256943	0.722511338
100000	1.142760406	0.891033222	1.411090009	0.780583598	0.696446699
1000000	0.712834628	0.658338211	0.884539128	0.70878252	0.668792398


==> figures/batch_time.dat <==
size	jamendo	linkedmdb	dblp	wikilinks	dbpedia
1	2.4420547	13.1150944	89.625395	1267.639601	3233.15238
10	2.9618197	18.370189	144.163308	2588.2996	8610.30554
100	3.124863	29.525415	176.588622	5314.557137	9483.16522
1000	3.7659794	39.253269	186.656609	7206.92169	10539.34059
10000	6.85692591	56.585583	193.456717	8411.02887	11370.07615
100000	18.351695	86.076066	281.80729	9027.17539	11670.7995
1000000	32.351862	166.90426	850.2686	9456.1055	11724.7996


==> figures/batch_time_peredge.dat <==
size	jamendo	linkedmdb	dblp	wikilinks	dbpedia
1	2.4420547	13.1150944	89.625395	1267.639601	3233.15238
10	0.29618197	1.8370189	14.4163308	258.82996	NaN
100	0.03124863	0.29525415	1.76588622	53.14557137	94.8316522
1000	0.003765979	0.039253269	0.186656609	7.20692169	10.53934059
10000	0.000685693	0.005658558	0.019345672	0.841102887	1.137007615
100000	0.000183517	0.000860761	0.002818073	0.090271754	0.116707995
1000000	3.23519E-05	0.000166904	0.000850269	0.009456106	0.0117248


==> figures/batch_time_ratio.dat <==
size	jamendo	linkedmdb	dblp	wikilinks	dbpedia
1	11.76350497	14.77290518	18.10607942	2.854226262	2.331423117
10	9.699146305	10.54687276	11.25643232	1.397879225	0.875444683
100	9.193082257	6.562076977	9.18951913	0.680796188	0.794866063
1000	7.628061534	4.935844859	8.693849785	0.502035459	0.715210419
10000	4.189504594	3.423982501	8.388256273	0.430165001	0.662954768
100000	1.565366175	2.250893367	5.758419237	0.400804248	0.645872307
1000000	0.887958863	1.160833438	1.908531633	0.382623718	0.642897658


==> figures/bdb_io.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	twitter	sp2b	bsbm
1	12288	1990656	61440	12288	123666432	12288	126976	24576
2	40960	7389184	2854912	4096	8424153088	4096	62963712	106496
3	69632	16576512	3956736	4096	11072188416	4096	97890304	110592
4	98304	24403968	4546560	36864	12422713344	155648	138756096	167936
5	122880	33886208	5300224	229978112	13356670976	68060532736	222912512	270336
6	163840	45350912	7876608	17128992768	15714062336	2.45462E+11	609595392	442368
7	176128	57716736	10571776	25176522752	18034073600	2.2722E+11	885583872	405504
8	237568	68988928	13393920	31394795520	18854965248	2.56811E+11	940036096	585728
9	241664	76664832	15962112	33762000896	21160460288	2.72997E+11	967237632	573440
10	278528	80326656	18608128	35247558656	22631047168	2.85306E+11	969932800	499712


==> figures/best_worst_io.dat <==
Iteration	bestconstruct	bestupdate	worstconstruct	worstupdate
1	44992311296	25941774336	24014499840	46141440
2	30744252416	25992105984	17595109376	27535609856
3	30744252416	25992105984	17595109376	30765223936
4	30744252416	25992105984	17595109376	30765223936
5	30744252416	25992105984	17595109376	30765223936
6	30744252416	25992105984	17595109376	30765223936
7	30744252416	25992105984	17595109376	30765223936
8	30744252416	25992105984	17595109376	30765223936
9	30744252416	25992105984	17595109376	30765223936
10	30744252416	25992105984	17595109376	27221037056


==> figures/best_worst_time.dat <==
Iteration	bestconstruct	bestupdate	worstconstruct	worstupdate
1	472.1048	110.21056	106.376719	1.0267682
2	408.046	123.97056	86.3914407	161.692
3	412.3876	122.27858	86.43250974	184.6348
4	406.0386	123.6511	86.5125669	184.4256
5	403.98654	129.20716	86.51894296	184.5898
6	409.552	126.42918	86.2509557	184.785
7	407.86858	129.72438	86.30067418	185.521
8	404.14354	112.32672	86.04314914	185.5792
9	400.4728	115.4759	86.09022806	185.8286
10	410.1688	126.8916	86.41784356	155.526


==> figures/btree_hash.dat <==
dataset	hash	btree
Jamendo	1603903488	1603665920
LinkedMDB	14393360384	14185291776
DBLP	1.33016E+11	1.32948E+11
WikiLinks	5.33751E+11	4.16375E+11
DBPedia	6.94662E+11	4.34277E+11
BSBM	88666451968	88664481792
SP2B	1.60385E+12	1.59155E+12


==> figures/build_update_io.dat <==
dataset	Construction	Maintenance
Jamendo	1603665920	365418496
LinkedMDB	14185291776	5806645248
DBLP	1.32948E+11	65265931469
WikiLinks	4.16375E+11	1.07E+11
DBPedia	4.34277E+11	2.96E+11
BSBM	88664481792	32954721075
SP2B	1.59155E+12	6.84E+11


==> figures/build_update_time.dat <==
dataset	Construction	Maintenance
Jamendo	28.7271226	2.4786167
LinkedMDB	193.748046	11.3126486
DBLP	1622.76452	109.636134
WikiLinks	3618.13024	810.6089
DBPedia	7537.8462	4127.16517
BSBM	921.53248	79.9855189
SP2B	29009.0404	3093.2279


==> figures/change_node.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	bsbm	sp2b
1	0.8	0.8	0.6	0	0.3	0.9	0.7
2	1.8	2	0.9	0	1.2	4	0.8
3	2.9	7.6	0.9	0	7.6	4	0.8
4	4.4	23	0.9	0	183.7	4	0.8
5	5.3	42.2	0.9	0	19451.9	4	0.8
6	5.3	97.4	0.9	0.7	805669.1	4	0.8
7	5.3	146.6	0.9	92.8	2387925.2	4	0.8
8	5.3	268.2	0.9	9394.4	3081369.2	4	0.8
9	5.3	390.4	0.9	413050.3	3194030.5	4	0.8


==> figures/change_partition.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	bsbm	sp2b
1	0.8	0.8	0.6	0	0.3	0.9	0.7
2	1.8	1.8	0.9	0	1.2	3.4	0.8
3	2.9	6.6	0.9	0	6.8	3.4	0.8
4	3.4	16.4	0.9	0	174.2	3.4	0.8
5	3.7	32.2	0.9	0	19075.4	3.4	0.8
6	3.7	54.7	0.9	0.7	759766.8	3.4	0.8
7	3.7	87.6	0.9	90.1	1809871.1	3.4	0.8
8	3.7	140.4	0.9	8248.1	2220804.9	3.4	0.8
9	3.7	238	0.9	388213.2	2283794.2	3.4	0.8
10	3.7	366.6	0.9	1672500.1	2288434.1	3.4	0.8


==> figures/check_node.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	bsbm	sp2b
1	1	1	1	1	1	1	1
2	2	2.1	1.1	1	1.4	4.1	1.1
3	3.1	7.7	1.1	1	7.7	4.1	1.1
4	4.6	23.1	1.1	1	183.8	4.1	1.1
5	5.5	42.3	1.1	1	19452	4.1	1.1
6	5.5	97.5	1.1	1	805669.2	4.1	1.1
7	5.5	146.7	1.1	92.9	2387925.3	4.1	1.1
8	5.5	268.3	1.1	9394.5	3081369.3	4.1	1.1
9	5.5	390.5	1.1	413050.4	3194030.6	4.1	1.1
10	5.5	656.9	1.1	2181973	3201505.9	4.1	1.1


==> figures/max_signature.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	twitter	sp2b	bsbm
1	21	63	37	3	1501	3	109	35
2	23	179	99	5	5109	5	109	37
3	23	203	723	9	7687	9	109	37
4	23	229	745	19	8179	33	109	37
5	23	243	745	129	8213	1373	109	37
6	23	243	745	6817	8215	4354479	109	37
7	23	243	745	8349	8269	5840263	109	37
8	23	243	745	9363	8269	5848053	109	37
9	23	243	745	9421	8269	5848119	109	37
10	23	243	745	9425	8269	5848119	109	37


==> figures/partition_count.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	twitter	sp2b	bsbm
1	43	8460	246	2	362128	2	728	50
2	199	38291	9073	4	2357366	4	219581	510
3	297	71161	11130	14	3239710	16	459986	511
4	310	85327	11189	327	3273445	1463	467369	512
5	310	85660	11189	928765	3281100	14251228	467369	512
6	310	85692	11189	2992705	3299007	35729811	467369	512
7	310	85704	11189	3596837	3343927	36178375	467369	512
8	310	85707	11189	3604409	3401435	36192245	467369	512
9	310	85709	11189	3605063	3436428	36192750	467369	512
10	310	85711	11189	3605151	3450357	36192805	467369	512


==> figures/per_edge.dat <==
size	timeonedge	ioonedge
1000000	4.98027E-05	786.5191293
5000000	5.43844E-05	2454.955793
10000000	5.54581E-05	2810.01676
50000000	5.72479E-05	2801.271987
100000000	5.82403E-05	2799.816714
500000000	5.8018E-05	3183.085619


==> figures/prepare_time.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	twitter	sp2b	bsbm
1	0.8845326	5.780082	59.63884	137.6536	146.289	4980.108	1238.276	38.5423
2	0.6319164	4.877882	43.407	108.1902	108.949	4221.102	859.6672	28.5217
3	0.6830596	4.944728	44.09638	107.0146	113.4508	4226.364	842.6802	28.14286
4	0.6894942	4.770352	44.5004	106.8228	116.8742	4310.652	850.3616	27.88438
5	0.6782822	4.856012	45.3419	108.2812	114.8378	4290.774	851.5948	28.06506
6	0.6510816	5.870086	46.33322	117.3724	116.2168	4577.374	831.1722	27.9231
7	0.6926936	4.90994	46.5844	115.3218	116.2986	4554.908	841.1408	27.95842
8	0.6612328	4.896216	48.03282	115.5724	116.2762	4446.23	877.7578	27.79252
9	0.6511018	4.785806	46.87516	116.8864	114.7186	4410.288	847.4878	28.0303
10	0.6489658	4.803242	46.65248	116.2972	119.9882	4422.268	854.868	27.85876


==> figures/s_buffer.dat <==
Iteration	16	32	64	128	256	512
1	38657880064	37344681984	36367708160	36180000768	36180000768	36180000768
2	47638077440	44230848512	40405975040	36244971520	32126582784	29914718208
3	54948110336	49068535808	43916386304	39515860992	34888634368	32144756736
4	59527577600	54343974912	46899478528	40929300480	36098465792	33106657280
5	61297704960	56652922880	50555219968	41894715392	36975280128	33845915648
6	62614441984	58139209728	52629966848	44283564032	37739601920	34588295168
7	63681310720	59334942720	54190604288	46641324032	38485270528	35284774912
8	64257355776	59850145792	54751285248	47493672960	39150403584	35916787712
9	65860624384	61589237760	56691490816	49811750912	41270726656	37717827584
10	67295965184	62881026048	58070282240	51282337792	42726346752	39177515008


==> figures/signature_time.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	twitter	sp2b	bsbm
1	1.782598	12.29352	98.52552	17.92102	213.6132	170.9736	1392.418	59.91118
2	2.050012	13.58112	112.463	19.71258	366.58	215.5774	1670.65	61.32142
3	2.159442	13.72808	114.801	20.31088	466.13	260.6622	1824.114	59.61912
4	2.166688	14.49464	117.4384	28.88258	585.3996	362.4952	1929.686	63.28832
5	2.18391	13.99878	118.0898	62.53218	632.354	1795.552	2066.062	63.5061
6	2.174446	14.56152	116.7882	193.4942	664.9934	3881.942	2152.504	64.2587
7	2.136436	15.57558	117.96	436.9416	679.8664	3876.894	2265.444	64.11192
8	2.379252	14.45834	117.5166	441.9046	763.9726	3984.64	2248.452	65.08934
9	2.421184	14.51398	119.6902	614.596	863.785	4051.142	2226.88	64.39636
10	2.400794	16.04814	118.0292	632.422	1117.2528	5012.174	2337.824	65.31062


==> figures/stxxl_io.dat <==
Iteration	jamendo	linkedmdb	dblp	wikilinks	dbpedia	twitter	sp2b	bsbm
1	224395264	1616904192	17397972992	32270974976	36056334336	3.61008E+11	2.26167E+11	11408506880
2	153092096	1350565888	12824084480	23737663488	27820818432	2.64807E+11	1.51165E+11	8583643136
3	153092096	1350565888	12830375936	23838326784	28443672576	2.66003E+11	1.51165E+11	8583643136
4	153092096	1350565888	12830375936	24008196096	28506587136	2.67563E+11	1.51165E+11	8583643136
5	153092096	1350565888	12830375936	24813502464	28538044416	2.77566E+11	1.51165E+11	8583643136
6	153092096	1350565888	12830375936	28298969088	28569501696	3.28785E+11	1.51165E+11	8583643136
7	153092096	1350565888	12830375936	29085401088	28607250432	3.32233E+11	1.51165E+11	8583643136
8	153092096	1350565888	12830375936	29123149824	28638707712	3.32239E+11	1.51165E+11	8583643136
9	153092096	1350565888	12830375936	29129441280	28651290624	3.32239E+11	1.51165E+11	8583643136
10	153092096	1350565888	12830375936	29129441280	28651290624	3.32239E+11	1.51165E+11	8583643136


==> figures/table_buffer.dat <==
Iteration	16	32	64	128	256	512
1	53418590208	44799295488	43561975808	36180000768	36180000768	36180000768
2	43626946560	39935959040	39935959040	36244971520	36244971520	36244971520
3	46897836032	43206848512	43206848512	39515860992	39515860992	39515860992
4	48311275520	44620288000	44620288000	40929300480	40929300480	40929300480
5	49276690432	45585702912	45585702912	41894715392	41894715392	41894715392
6	51665539072	47974551552	47974551552	44283564032	44283564032	44283564032
7	54023299072	50332311552	50332311552	46641324032	46641324032	46641324032
8	54875648000	51184660480	51184660480	47493672960	47493672960	47493672960
9	57193725952	53502738432	53502738432	49811750912	49811750912	49811750912
10	58664312832	54973325312	54973325312	51282337792	51282337792	51282337792

